Modeling of Spatial Uncertainties in the Magnetic Reluctivity

In this paper a computationally efficient approach is suggested for the stochastic modeling of an inhomogeneous reluctivity of magnetic materials. These materials can be part of electrical machines, such as a single phase transformer (a benchmark example that is considered in this paper). The approach is based on the Karhunen-Lo\`{e}ve expansion. The stochastic model is further used to study the statistics of the self inductance of the primary coil as a quantity of interest.

==> eigendata_d002.txt <==
1	3.76441	
2	1.29426	
3	1.27078	
4	0.656232	
5	0.473263	
6	0.437668	
7	0.287329	
8	0.219089	


==> eigendata_d010.txt <==
1	8.71051	
2	0.702445	
3	0.669117	
4	0.240478	
5	0.171277	
6	0.090349	
7	0.071476	
8	0.053685	


==> eigendata_d100.txt <==
1	10.9279	
2	0.092013	
3	0.08512	
4	0.027082	
5	0.019067	
6	0.014088	
7	0.00996	
8	0.007201	


==> mean_value.txt <==
10.0000000	26.7761110	
15.0000000	26.7762936	
20.0000000	26.7763978	
25.0000000	26.7764638	
30.0000000	26.7765086	
35.0000000	26.7765400	
40.0000000	26.7765645	
45.0000000	26.7765835	
50.0000000	26.7765984	
55.0000000	26.7766111	
60.0000000	26.7766218	
65.0000000	26.7766307	
70.0000000	26.7766385	
75.0000000	26.7766453	
80.0000000	26.7766513	
85.0000000	26.7766563	
90.0000000	26.7766609	
95.0000000	26.7766651	
100.0000000	26.7766689	
105.0000000	26.7766723	
110.0000000	26.7766754	
115.0000000	26.7766783	
120.0000000	26.7766807	
125.0000000	26.7766831	
130.0000000	26.7766853	
135.0000000	26.7766875	
140.0000000	26.7766894	
145.0000000	26.7766911	
150.0000000	26.7766928	
155.0000000	26.7766943	
160.0000000	26.7766958	
165.0000000	26.7766971	
170.0000000	26.7766984	
175.0000000	26.7766993	
180.0000000	26.7767005	
185.0000000	26.7767016	
190.0000000	26.7767026	
195.0000000	26.7767036	
200.0000000	26.7767045	


==> standard_deviation.txt <==
10.000	0.298007	
15.000	0.309933	
20.000	0.316111	
25.000	0.319961	
30.000	0.322561	
35.000	0.324436	
40.000	0.325861	
45.000	0.326968	
50.000	0.327864	
55.000	0.328600	
60.000	0.329217	
65.000	0.329738	
70.000	0.330189	
75.000	0.330573	
80.000	0.330919	
85.000	0.331218	
90.000	0.331483	
95.000	0.331723	
100.000	0.331939	
105.000	0.332134	
110.000	0.332313	
115.000	0.332473	
120.000	0.332623	
125.000	0.332761	
130.000	0.332888	
135.000	0.333005	
140.000	0.333115	
145.000	0.333217	
150.000	0.333313	
155.000	0.333403	
160.000	0.333487	
165.000	0.333565	
170.000	0.333638	
175.000	0.333703	
180.000	0.333767	
185.000	0.333830	
190.000	0.333889	
195.000	0.333945	
200.000	0.333999	

